An Analytic Result for the Two-Loop Hexagon Wilson Loop in N = 4 SYM

In the planar N=4 supersymmetric Yang-Mills theory, the conformal symmetry constrains multi-loop n-edged Wilson loops to be basically given in terms of the one-loop n-edged Wilson loop, augmented, for n greater than 6, by a function of conformally invariant cross ratios. We identify a class of kinematics for which the Wilson loop exhibits exact Regge factorisation and which leave invariant the analytic form of the multi-loop n-edged Wilson loop. In those kinematics, the analytic result for the Wilson loop is the same as in general kinematics, although the computation is remarkably simplified with respect to general kinematics. Using the simplest of those kinematics, we have performed the first analytic computation of the two-loop six-edged Wilson loop in general kinematics.

==> R62.dat <==


(* This file contains the Mathematica code for the remainder function R62.
   
   The functions appearing in the expression are:
  
   H[a,b,c, .. , d, x] : harmonic polylogarithm    H(a,b,c,..,d ; x)
   G[a,b,c, .. , d, x] : Goncharov polylogarithm   G(a,b,c,..,d ; x)

   Hcal, Gcal : defined in Eq. (4.4) of the paper.

   u[i,j,k], v[i,j,k]: defined in Eq. (4.4) of the paper.

*)

(-79*Pi^4)/360 + (Pi^2*G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 1])/
  24 + (Pi^2*G[u[1]^(-1), (u[1] + u[2])^(-1), 1])/24 + 
 (Pi^2*G[u[1]^(-1), (u[1] + u[3])^(-1), 1])/24 + 
 (Pi^2*G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 1])/24 + 
 (Pi^2*G[u[2]^(-1), (u[1] + u[2])^(-1), 1])/24 + 
 (Pi^2*G[u[2]^(-1), (u[2] + u[3])^(-1), 1])/24 + 
 (Pi^2*G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 1])/24 + 
 (Pi^2*G[u[3]^(-1), (u[1] + u[3])^(-1), 1])/24 + 
 (Pi^2*G[u[3]^(-1), (u[2] + u[3])^(-1), 1])/24 + 
 (3*G[0, 0, u[1]^(-1), (u[1] + u[2])^(-1), 1])/2 + 
 (3*G[0, 0, u[1]^(-1), (u[1] + u[3])^(-1), 1])/2 + 
 (3*G[0, 0, u[2]^(-1), (u[1] + u[2])^(-1), 1])/2 + 
 (3*G[0, 0, u[2]^(-1), (u[2] + u[3])^(-1), 1])/2 + 
 (3*G[0, 0, u[3]^(-1), (u[1] + u[3])^(-1), 1])/2 + 
 (3*G[0, 0, u[3]^(-1), (u[2] + u[3])^(-1), 1])/2 - 
 G[0, u[1]^(-1), 0, u[2]^(-1), 1]/2 + G[0, u[1]^(-1), 0, (u[1] + u[2])^(-1), 
  1] - G[0, u[1]^(-1), 0, u[3]^(-1), 1]/2 + 
 G[0, u[1]^(-1), 0, (u[1] + u[3])^(-1), 1] - 
 G[0, u[1]^(-1), u[1]^(-1), (u[1] + u[2])^(-1), 1]/2 - 
 G[0, u[1]^(-1), u[1]^(-1), (u[1] + u[3])^(-1), 1]/2 - 
 G[0, u[1]^(-1), u[2]^(-1), (u[1] + u[2])^(-1), 1]/2 - 
 G[0, u[1]^(-1), u[3]^(-1), (u[1] + u[3])^(-1), 1]/2 - 
 G[0, u[2]^(-1), 0, u[1]^(-1), 1]/2 + G[0, u[2]^(-1), 0, (u[1] + u[2])^(-1), 
  1] - G[0, u[2]^(-1), 0, u[3]^(-1), 1]/2 + 
 G[0, u[2]^(-1), 0, (u[2] + u[3])^(-1), 1] - 
 G[0, u[2]^(-1), u[1]^(-1), (u[1] + u[2])^(-1), 1]/2 - 
 G[0, u[2]^(-1), u[2]^(-1), (u[1] + u[2])^(-1), 1]/2 - 
 G[0, u[2]^(-1), u[2]^(-1), (u[2] + u[3])^(-1), 1]/2 - 
 G[0, u[2]^(-1), u[3]^(-1), (u[2] + u[3])^(-1), 1]/2 + 
 G[0, (-1 + u[2])/(-1 + u[1] + u[2]), 0, (1 - u[1])^(-1), 1]/4 + 
 G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 0, 1]/4 - 
 G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1, 1]/4 + 
 G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/
  4 - G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (-1 + u[2])/(-1 + u[1] + u[2]), 
   (1 - u[1])^(-1), 1]/4 - G[0, u[3]^(-1), 0, u[1]^(-1), 1]/2 - 
 G[0, u[3]^(-1), 0, u[2]^(-1), 1]/2 + G[0, u[3]^(-1), 0, (u[1] + u[3])^(-1), 
  1] + G[0, u[3]^(-1), 0, (u[2] + u[3])^(-1), 1] - 
 G[0, u[3]^(-1), u[1]^(-1), (u[1] + u[3])^(-1), 1]/2 - 
 G[0, u[3]^(-1), u[2]^(-1), (u[2] + u[3])^(-1), 1]/2 - 
 G[0, u[3]^(-1), u[3]^(-1), (u[1] + u[3])^(-1), 1]/2 - 
 G[0, u[3]^(-1), u[3]^(-1), (u[2] + u[3])^(-1), 1]/2 + 
 G[0, (-1 + u[1])/(-1 + u[1] + u[3]), 0, (1 - u[3])^(-1), 1]/4 + 
 G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 0, 1]/4 - 
 G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1, 1]/4 + 
 G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/
  4 - G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (-1 + u[1])/(-1 + u[1] + u[3]), 
   (1 - u[3])^(-1), 1]/4 + G[0, (-1 + u[3])/(-1 + u[2] + u[3]), 0, 
   (1 - u[2])^(-1), 1]/4 + G[0, (-1 + u[3])/(-1 + u[2] + u[3]), 
   (1 - u[2])^(-1), 0, 1]/4 - G[0, (-1 + u[3])/(-1 + u[2] + u[3]), 
   (1 - u[2])^(-1), 1, 1]/4 + G[0, (-1 + u[3])/(-1 + u[2] + u[3]), 
   (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 - 
 G[0, (-1 + u[3])/(-1 + u[2] + u[3]), (-1 + u[3])/(-1 + u[2] + u[3]), 
   (1 - u[2])^(-1), 1]/4 - G[(1 - u[1])^(-1), 1, u[3]^(-1), 0, 1]/4 + 
 G[(1 - u[1])^(-1), (1 - u[1])^(-1), 1, (1 - u[1])^(-1), 1]/2 + 
 G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 0, 1, 1]/4 - 
 G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 0, (1 - u[1])^(-1), 1]/
  4 + G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 1, 0, 1]/4 - 
 G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 0, 1]/
  4 + G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1, 
   1]/4 - G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 
   (1 - u[1])^(-1), 1]/4 - G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 
   (-1 + u[2])/(-1 + u[1] + u[2]), 1, 1]/4 + 
 G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 
   (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]/4 - 
 G[u[1]^(-1), 0, 0, u[2]^(-1), 1] + G[u[1]^(-1), 0, 0, (u[1] + u[2])^(-1), 1]/
  2 - G[u[1]^(-1), 0, 0, u[3]^(-1), 1] + 
 G[u[1]^(-1), 0, 0, (u[1] + u[3])^(-1), 1]/2 - 
 G[u[1]^(-1), 0, u[1]^(-1), (u[1] + u[2])^(-1), 1]/4 - 
 G[u[1]^(-1), 0, u[1]^(-1), (u[1] + u[3])^(-1), 1]/4 - 
 G[u[1]^(-1), 0, u[2]^(-1), (u[1] + u[2])^(-1), 1]/4 - 
 G[u[1]^(-1), 0, u[3]^(-1), (u[1] + u[3])^(-1), 1]/4 - 
 G[(1 - u[2])^(-1), 1, u[1]^(-1), 0, 1]/4 + 
 G[(1 - u[2])^(-1), (1 - u[2])^(-1), 1, (1 - u[2])^(-1), 1]/2 + 
 G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 0, 1, 1]/4 - 
 G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 0, (1 - u[2])^(-1), 1]/
  4 + G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 1, 0, 1]/4 - 
 G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 0, 1]/
  4 + G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1, 
   1]/4 - G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 
   (1 - u[2])^(-1), 1]/4 - G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 
   (-1 + u[3])/(-1 + u[2] + u[3]), 1, 1]/4 + 
 G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 
   (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]/4 - 
 G[u[2]^(-1), 0, 0, u[1]^(-1), 1] + G[u[2]^(-1), 0, 0, (u[1] + u[2])^(-1), 1]/
  2 - G[u[2]^(-1), 0, 0, u[3]^(-1), 1] + 
 G[u[2]^(-1), 0, 0, (u[2] + u[3])^(-1), 1]/2 - 
 G[u[2]^(-1), 0, u[1]^(-1), (u[1] + u[2])^(-1), 1]/4 - 
 G[u[2]^(-1), 0, u[2]^(-1), (u[1] + u[2])^(-1), 1]/4 - 
 G[u[2]^(-1), 0, u[2]^(-1), (u[2] + u[3])^(-1), 1]/4 - 
 G[u[2]^(-1), 0, u[3]^(-1), (u[2] + u[3])^(-1), 1]/4 - 
 G[(1 - u[3])^(-1), 1, u[2]^(-1), 0, 1]/4 + 
 G[(1 - u[3])^(-1), (1 - u[3])^(-1), 1, (1 - u[3])^(-1), 1]/2 + 
 G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 0, 1, 1]/4 - 
 G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 0, (1 - u[3])^(-1), 1]/
  4 + G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 1, 0, 1]/4 - 
 G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 0, 1]/
  4 + G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1, 
   1]/4 - G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 
   (1 - u[3])^(-1), 1]/4 - G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 
   (-1 + u[1])/(-1 + u[1] + u[3]), 1, 1]/4 + 
 G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 
   (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]/4 - 
 G[u[3]^(-1), 0, 0, u[1]^(-1), 1] - G[u[3]^(-1), 0, 0, u[2]^(-1), 1] + 
 G[u[3]^(-1), 0, 0, (u[1] + u[3])^(-1), 1]/2 + 
 G[u[3]^(-1), 0, 0, (u[2] + u[3])^(-1), 1]/2 - 
 G[u[3]^(-1), 0, u[1]^(-1), (u[1] + u[3])^(-1), 1]/4 - 
 G[u[3]^(-1), 0, u[2]^(-1), (u[2] + u[3])^(-1), 1]/4 - 
 G[u[3]^(-1), 0, u[3]^(-1), (u[1] + u[3])^(-1), 1]/4 - 
 G[u[3]^(-1), 0, u[3]^(-1), (u[2] + u[3])^(-1), 1]/4 - 
 (Pi^2*Gcal[(1 - u[1])^(-1), u[1, 2, 3], 1])/24 + 
 (Pi^2*Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1])/8 + 
 (Pi^2*Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1])/8 - 
 (Pi^2*Gcal[(1 - u[2])^(-1), u[2, 3, 1], 1])/24 + 
 (Pi^2*Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1])/8 + 
 (Pi^2*Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1])/8 - 
 (Pi^2*Gcal[(1 - u[3])^(-1), u[3, 1, 2], 1])/24 + 
 (Pi^2*Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1])/8 + 
 (Pi^2*Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1])/8 - 
 Gcal[0, 0, (1 - u[1])^(-1), v[1, 2, 3], 1]/4 - 
 Gcal[0, 0, (1 - u[1])^(-1), v[1, 3, 2], 1]/4 - 
 Gcal[0, 0, (1 - u[2])^(-1), v[2, 1, 3], 1]/4 - 
 Gcal[0, 0, (1 - u[2])^(-1), v[2, 3, 1], 1]/4 - 
 Gcal[0, 0, (1 - u[3])^(-1), v[3, 1, 2], 1]/4 - 
 Gcal[0, 0, (1 - u[3])^(-1), v[3, 2, 1], 1]/4 - 
 Gcal[0, 0, v[1, 2, 3], (1 - u[1])^(-1), 1]/4 + 
 Gcal[0, 0, v[1, 3, 2], 0, 1] - Gcal[0, 0, v[1, 3, 2], (1 - u[1])^(-1), 1]/
  4 + Gcal[0, 0, v[2, 1, 3], 0, 1] - 
 Gcal[0, 0, v[2, 1, 3], (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, 0, v[2, 3, 1], (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, 0, v[3, 1, 2], (1 - u[3])^(-1), 1]/4 + 
 Gcal[0, 0, v[3, 2, 1], 0, 1] - Gcal[0, 0, v[3, 2, 1], (1 - u[3])^(-1), 1]/
  4 - Gcal[0, (1 - u[1])^(-1), 0, v[1, 2, 3], 1]/4 - 
 Gcal[0, (1 - u[1])^(-1), 0, v[1, 3, 2], 1]/4 - 
 Gcal[0, (1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1]/2 - 
 Gcal[0, (1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 1]/2 - 
 Gcal[0, (1 - u[1])^(-1), v[1, 2, 3], 1, 1]/4 - 
 Gcal[0, (1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, (1 - u[1])^(-1), v[1, 3, 2], 1, 1]/4 - 
 Gcal[0, (1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), 0, v[2, 1, 3], 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), 0, v[2, 3, 1], 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1]/2 - 
 Gcal[0, (1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 1]/2 - 
 Gcal[0, (1 - u[2])^(-1), v[2, 1, 3], 1, 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), v[2, 3, 1], 1, 1]/4 - 
 Gcal[0, (1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), 0, v[3, 1, 2], 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), 0, v[3, 2, 1], 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1]/2 - 
 Gcal[0, (1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 1]/2 - 
 Gcal[0, (1 - u[3])^(-1), v[3, 1, 2], 1, 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), v[3, 2, 1], 1, 1]/4 - 
 Gcal[0, (1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, u[1, 2, 3], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, u[1, 2, 3], (1 - u[1])^(-1), 0, 1]/4 + 
 Gcal[0, u[1, 2, 3], (1 - u[1])^(-1), 1, 1]/4 - 
 Gcal[0, u[1, 2, 3], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), 1, 1]/4 + 
 Gcal[0, u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, u[1, 2, 3], u[3]^(-1), 0, 1]/4 - 
 Gcal[0, u[2, 3, 1], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, u[2, 3, 1], u[1]^(-1), 0, 1]/4 - 
 Gcal[0, u[2, 3, 1], (1 - u[2])^(-1), 0, 1]/4 + 
 Gcal[0, u[2, 3, 1], (1 - u[2])^(-1), 1, 1]/4 - 
 Gcal[0, u[2, 3, 1], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), 1, 1]/4 + 
 Gcal[0, u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, u[3, 1, 2], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, u[3, 1, 2], u[2]^(-1), 0, 1]/4 - 
 Gcal[0, u[3, 1, 2], (1 - u[3])^(-1), 0, 1]/4 + 
 Gcal[0, u[3, 1, 2], (1 - u[3])^(-1), 1, 1]/4 - 
 Gcal[0, u[3, 1, 2], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), 1, 1]/4 + 
 Gcal[0, u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]/4 + 
 Gcal[0, v[1, 2, 3], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, v[1, 2, 3], 1, (1 - u[1])^(-1), 1]/2 + 
 Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), 0, 1]/4 - 
 Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), 1, 1]/2 + 
 Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, v[1, 3, 2], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, v[1, 3, 2], (1 - u[1])^(-1), 0, 1]/4 - 
 Gcal[0, v[1, 3, 2], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 - 
 Gcal[0, v[2, 1, 3], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, v[2, 1, 3], (1 - u[2])^(-1), 0, 1]/4 - 
 Gcal[0, v[2, 1, 3], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 + 
 Gcal[0, v[2, 3, 1], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[0, v[2, 3, 1], 1, (1 - u[2])^(-1), 1]/2 + 
 Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), 0, 1]/4 - 
 Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), 1, 1]/2 + 
 Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 + 
 Gcal[0, v[3, 1, 2], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, v[3, 1, 2], 1, (1 - u[3])^(-1), 1]/2 + 
 Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), 0, 1]/4 - 
 Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), 1, 1]/2 + 
 Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, v[3, 2, 1], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[0, v[3, 2, 1], (1 - u[3])^(-1), 0, 1]/4 - 
 Gcal[0, v[3, 2, 1], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, 0, v[1, 2, 3], 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, 0, v[1, 3, 2], 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, (1 - u[1])^(-1), v[1, 2, 3], 1]/2 - 
 Gcal[(1 - u[1])^(-1), 0, (1 - u[1])^(-1), v[1, 3, 2], 1]/2 - 
 Gcal[(1 - u[1])^(-1), 0, v[1, 2, 3], 1, 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, v[1, 2, 3], (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, v[1, 3, 2], 1, 1]/4 - 
 Gcal[(1 - u[1])^(-1), 0, v[1, 3, 2], (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), 0, v[1, 2, 3], 1]/2 - 
 Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), 0, v[1, 3, 2], 1]/2 - 
 (3*Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1])/
  4 - (3*Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 
    1])/4 - Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1, 1]/2 - 
 Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 1, 1]/2 - 
 Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], 0, 1, 1]/4 + 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], 1, 0, 1]/4 + 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], (1 - u[1])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], (1 - u[1])^(-1), 1, 1]/4 + 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 + 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), 1, 1]/4 - 
 Gcal[(1 - u[1])^(-1), u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), 
   (1 - u[1])^(-1), 1]/4 + Gcal[(1 - u[1])^(-1), u[1, 2, 3], u[3]^(-1), 0, 1]/
  4 + Gcal[(1 - u[1])^(-1), v[1, 2, 3], 0, 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], 0, 1, 1]/4 + 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1, 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1, (1 - u[1])^(-1), 1]/2 + 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 + 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], 0, 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], 0, 1, 1]/4 + 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], 0, (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1, 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1, (1 - u[1])^(-1), 1]/2 + 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, 0, v[2, 1, 3], 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, 0, v[2, 3, 1], 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, (1 - u[2])^(-1), v[2, 1, 3], 1]/2 - 
 Gcal[(1 - u[2])^(-1), 0, (1 - u[2])^(-1), v[2, 3, 1], 1]/2 - 
 Gcal[(1 - u[2])^(-1), 0, v[2, 1, 3], 1, 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, v[2, 1, 3], (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, v[2, 3, 1], 1, 1]/4 - 
 Gcal[(1 - u[2])^(-1), 0, v[2, 3, 1], (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), 0, v[2, 1, 3], 1]/2 - 
 Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), 0, v[2, 3, 1], 1]/2 - 
 (3*Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1])/
  4 - (3*Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 
    1])/4 - Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1, 1]/2 - 
 Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 1, 1]/2 - 
 Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], 0, 1, 1]/4 + 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], 1, 0, 1]/4 + 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], u[1]^(-1), 0, 1]/4 + 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], (1 - u[2])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], (1 - u[2])^(-1), 1, 1]/4 + 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 + 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), 1, 1]/4 - 
 Gcal[(1 - u[2])^(-1), u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), 
   (1 - u[2])^(-1), 1]/4 + Gcal[(1 - u[2])^(-1), v[2, 1, 3], 0, 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], 0, 1, 1]/4 + 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1, 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1, (1 - u[2])^(-1), 1]/2 + 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 + 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], 0, 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], 0, 1, 1]/4 + 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], 0, (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1, 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1, (1 - u[2])^(-1), 1]/2 + 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, 0, v[3, 1, 2], 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, 0, v[3, 2, 1], 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, (1 - u[3])^(-1), v[3, 1, 2], 1]/2 - 
 Gcal[(1 - u[3])^(-1), 0, (1 - u[3])^(-1), v[3, 2, 1], 1]/2 - 
 Gcal[(1 - u[3])^(-1), 0, v[3, 1, 2], 1, 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, v[3, 1, 2], (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, v[3, 2, 1], 1, 1]/4 - 
 Gcal[(1 - u[3])^(-1), 0, v[3, 2, 1], (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), 0, v[3, 1, 2], 1]/2 - 
 Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), 0, v[3, 2, 1], 1]/2 - 
 (3*Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1])/
  4 - (3*Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 
    1])/4 - Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1, 1]/2 - 
 Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 1, 1]/2 - 
 Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], 0, 1, 1]/4 + 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], 1, 0, 1]/4 + 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], u[2]^(-1), 0, 1]/4 + 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], (1 - u[3])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], (1 - u[3])^(-1), 1, 1]/4 + 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 + 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), 1, 1]/4 - 
 Gcal[(1 - u[3])^(-1), u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), 
   (1 - u[3])^(-1), 1]/4 + Gcal[(1 - u[3])^(-1), v[3, 1, 2], 0, 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], 0, 1, 1]/4 + 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1, 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1, (1 - u[3])^(-1), 1]/2 + 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 + 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], 0, 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], 0, 1, 1]/4 + 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], 0, (1 - u[3])^(-1), 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1, 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1, (1 - u[3])^(-1), 1]/2 + 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 0, 1]/4 - 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1, 1]/2 + 
 Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/4 + 
 Gcal[v[1, 2, 3], 0, 1, (1 - u[1])^(-1), 1]/2 + 
 Gcal[v[1, 2, 3], 0, (1 - u[1])^(-1), 1, 1]/2 + 
 Gcal[v[1, 2, 3], 1, 0, (1 - u[1])^(-1), 1]/2 - 
 (5*Gcal[v[1, 2, 3], 1, 1, (1 - u[1])^(-1), 1])/4 + 
 Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), 0, 1]/2 - 
 (5*Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), 1, 1])/4 + 
 Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), (1 - u[1])^(-1), 1]/2 + 
 Gcal[v[1, 2, 3], (1 - u[1])^(-1), 0, 1, 1]/2 + 
 Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, 0, 1]/2 - 
 (5*Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, 1, 1])/4 + 
 Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, (1 - u[1])^(-1), 1]/2 + 
 Gcal[v[1, 2, 3], (1 - u[1])^(-1), (1 - u[1])^(-1), 1, 1]/2 - 
 Gcal[v[1, 3, 2], 1, 1, (1 - u[1])^(-1), 1]/4 - 
 Gcal[v[1, 3, 2], 1, (1 - u[1])^(-1), 1, 1]/4 - 
 Gcal[v[1, 3, 2], (1 - u[1])^(-1), 1, 1, 1]/4 - 
 Gcal[v[2, 1, 3], 1, 1, (1 - u[2])^(-1), 1]/4 - 
 Gcal[v[2, 1, 3], 1, (1 - u[2])^(-1), 1, 1]/4 - 
 Gcal[v[2, 1, 3], (1 - u[2])^(-1), 1, 1, 1]/4 + 
 Gcal[v[2, 3, 1], 0, 1, (1 - u[2])^(-1), 1]/2 + 
 Gcal[v[2, 3, 1], 0, (1 - u[2])^(-1), 1, 1]/2 + 
 Gcal[v[2, 3, 1], 1, 0, (1 - u[2])^(-1), 1]/2 - 
 (5*Gcal[v[2, 3, 1], 1, 1, (1 - u[2])^(-1), 1])/4 + 
 Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), 0, 1]/2 - 
 (5*Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), 1, 1])/4 + 
 Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), (1 - u[2])^(-1), 1]/2 + 
 Gcal[v[2, 3, 1], (1 - u[2])^(-1), 0, 1, 1]/2 + 
 Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, 0, 1]/2 - 
 (5*Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, 1, 1])/4 + 
 Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, (1 - u[2])^(-1), 1]/2 + 
 Gcal[v[2, 3, 1], (1 - u[2])^(-1), (1 - u[2])^(-1), 1, 1]/2 + 
 Gcal[v[3, 1, 2], 0, 1, (1 - u[3])^(-1), 1]/2 + 
 Gcal[v[3, 1, 2], 0, (1 - u[3])^(-1), 1, 1]/2 + 
 Gcal[v[3, 1, 2], 1, 0, (1 - u[3])^(-1), 1]/2 - 
 (5*Gcal[v[3, 1, 2], 1, 1, (1 - u[3])^(-1), 1])/4 + 
 Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), 0, 1]/2 - 
 (5*Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), 1, 1])/4 + 
 Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), (1 - u[3])^(-1), 1]/2 + 
 Gcal[v[3, 1, 2], (1 - u[3])^(-1), 0, 1, 1]/2 + 
 Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, 0, 1]/2 - 
 (5*Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, 1, 1])/4 + 
 Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, (1 - u[3])^(-1), 1]/2 + 
 Gcal[v[3, 1, 2], (1 - u[3])^(-1), (1 - u[3])^(-1), 1, 1]/2 - 
 Gcal[v[3, 2, 1], 1, 1, (1 - u[3])^(-1), 1]/4 - 
 Gcal[v[3, 2, 1], 1, (1 - u[3])^(-1), 1, 1]/4 - 
 Gcal[v[3, 2, 1], (1 - u[3])^(-1), 1, 1, 1]/4 - 
 (3*G[0, u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 - 
 (3*G[0, u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 - 
 (G[0, u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 - 
 (G[0, u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 - 
 (G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (G[0, (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]*H[0, u[1]])/4 - 
 (3*G[u[1]^(-1), 0, (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 - 
 (3*G[u[1]^(-1), 0, (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (G[u[1]^(-1), u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]])/2 + 
 (G[u[1]^(-1), u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]])/2 + 
 (G[u[1]^(-1), u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (G[u[1]^(-1), u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 - 
 (G[(1 - u[2])^(-1), 1, u[1]^(-1), 1]*H[0, u[1]])/4 + 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 1, 1]*H[0, u[1]])/4 - 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]*
   H[0, u[1]])/4 + (G[u[2]^(-1), 0, u[1]^(-1), 1]*H[0, u[1]])/2 - 
 (G[u[2]^(-1), 0, (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (G[u[2]^(-1), u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 0, 1]*H[0, u[1]])/4 + 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]*
   H[0, u[1]])/4 - (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 
    (-1 + u[1])/(-1 + u[1] + u[3]), 1]*H[0, u[1]])/4 + 
 (G[u[3]^(-1), 0, u[1]^(-1), 1]*H[0, u[1]])/2 - 
 (G[u[3]^(-1), 0, (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (G[u[3]^(-1), u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[0, (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[1]])/4 + 
 (Gcal[0, (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[1]])/4 + 
 (Gcal[0, (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[1]])/4 - 
 (Gcal[0, (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[1]])/4 + 
 (Gcal[0, (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[1]])/4 - 
 (Gcal[0, (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[1]])/4 - 
 (Gcal[0, u[2, 3, 1], u[1]^(-1), 1]*H[0, u[1]])/4 - 
 (Gcal[0, u[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[0, u[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[1]])/4 - 
 (Gcal[0, u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), 1]*H[0, u[1]])/4 + 
 (Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[0, v[1, 3, 2], (1 - u[1])^(-1), 1]*H[0, u[1]])/4 - 
 (Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[1]])/2 + 
 (Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[1]])/2 + 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 2, 3], 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 3, 2], 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[1]])/2 + 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[1]])/2 + 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1, 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1, 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 1, 3], 1]*H[0, u[1]])/4 - 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 3, 1], 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], 1, 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], u[1]^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 0, 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 0, 1]*H[0, u[1]])/4 - 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[1]])/2 + 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 1, 2], 1]*H[0, u[1]])/4 - 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 2, 1], 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], 0, 1]*H[0, u[1]])/4 - 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], (-1 + u[1])/(-1 + u[1] + u[3]), 1]*
   H[0, u[1]])/4 + (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 0, 1]*H[0, u[1]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[1]])/2 - 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 0, 1]*H[0, u[1]])/4 - 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1]*H[0, u[1]])/2 + 
 (Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, 1]*H[0, u[1]])/4 + 
 (Gcal[v[1, 3, 2], 1, (1 - u[1])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[v[1, 3, 2], (1 - u[1])^(-1), 1, 1]*H[0, u[1]])/4 + 
 (Gcal[v[2, 1, 3], 1, (1 - u[2])^(-1), 1]*H[0, u[1]])/4 + 
 (Gcal[v[2, 1, 3], (1 - u[2])^(-1), 1, 1]*H[0, u[1]])/4 - 
 (3*Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), 1]*H[0, u[1]])/4 - 
 (3*Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, 1]*H[0, u[1]])/4 + 
 (3*Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), 1]*H[0, u[1]])/4 + 
 (3*Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, 1]*H[0, u[1]])/4 - 
 (Gcal[v[3, 2, 1], 1, (1 - u[3])^(-1), 1]*H[0, u[1]])/4 - 
 (Gcal[v[3, 2, 1], (1 - u[3])^(-1), 1, 1]*H[0, u[1]])/4 - 
 (G[0, u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (3*G[0, u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (3*G[0, u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 - 
 (G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]*H[0, u[2]])/4 - 
 (G[0, u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (G[0, (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 0, 1]*H[0, u[2]])/4 + 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]*
   H[0, u[2]])/4 - (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 
    (-1 + u[2])/(-1 + u[1] + u[2]), 1]*H[0, u[2]])/4 + 
 (G[u[1]^(-1), 0, u[2]^(-1), 1]*H[0, u[2]])/2 - 
 (G[u[1]^(-1), 0, (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (G[u[1]^(-1), u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (3*G[u[2]^(-1), 0, (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (3*G[u[2]^(-1), 0, (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (G[u[2]^(-1), u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (G[u[2]^(-1), u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[2]])/2 + 
 (G[u[2]^(-1), u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]])/2 + 
 (G[u[2]^(-1), u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 - 
 (G[(1 - u[3])^(-1), 1, u[2]^(-1), 1]*H[0, u[2]])/4 + 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 1, 1]*H[0, u[2]])/4 - 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), (1 - u[3])^(-1), 1]*
   H[0, u[2]])/4 + (G[u[3]^(-1), 0, u[2]^(-1), 1]*H[0, u[2]])/2 - 
 (G[u[3]^(-1), 0, (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (G[u[3]^(-1), u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[0, (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[2]])/4 - 
 (Gcal[0, (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[2]])/4 + 
 (Gcal[0, (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[2]])/4 + 
 (Gcal[0, (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[2]])/4 - 
 (Gcal[0, (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[2]])/4 + 
 (Gcal[0, (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[2]])/4 + 
 (Gcal[0, u[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[0, u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), 1]*H[0, u[2]])/4 - 
 (Gcal[0, u[3, 1, 2], u[2]^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[0, u[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[2]])/2 + 
 (Gcal[0, v[2, 1, 3], (1 - u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 2, 3], 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 3, 2], 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[2]])/2 - 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[2]])/2 - 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], 0, 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], (-1 + u[2])/(-1 + u[1] + u[2]), 1]*
   H[0, u[2]])/4 + (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 0, 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[2]])/2 - 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 0, 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 1, 3], 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 3, 1], 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1, 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1, 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 1, 2], 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 2, 1], 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[2]])/2 - 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], 1, 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], u[2]^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 0, 1]*H[0, u[2]])/4 - 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[2]])/2 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 0, 1]*H[0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1]*H[0, u[2]])/2 + 
 (3*Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), 1]*H[0, u[2]])/4 + 
 (3*Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, 1]*H[0, u[2]])/4 - 
 (Gcal[v[1, 3, 2], 1, (1 - u[1])^(-1), 1]*H[0, u[2]])/4 - 
 (Gcal[v[1, 3, 2], (1 - u[1])^(-1), 1, 1]*H[0, u[2]])/4 + 
 (Gcal[v[2, 1, 3], 1, (1 - u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[v[2, 1, 3], (1 - u[2])^(-1), 1, 1]*H[0, u[2]])/4 + 
 (Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, 1]*H[0, u[2]])/4 - 
 (3*Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), 1]*H[0, u[2]])/4 - 
 (3*Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, 1]*H[0, u[2]])/4 + 
 (Gcal[v[3, 2, 1], 1, (1 - u[3])^(-1), 1]*H[0, u[2]])/4 + 
 (Gcal[v[3, 2, 1], (1 - u[3])^(-1), 1, 1]*H[0, u[2]])/4 + 
 (5*Pi^2*H[0, u[1]]*H[0, u[2]])/24 + 
 (G[u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]]*H[0, u[2]])/4 + 
 (G[u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[0, u[1]]*H[0, u[2]])/4 + 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 1]*H[0, u[1]]*
   H[0, u[2]])/4 - (Gcal[(1 - u[3])^(-1), u[3, 1, 2], 1]*H[0, u[1]]*
   H[0, u[2]])/4 - (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[1]]*
   H[0, u[2]])/4 - (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[1]]*
   H[0, u[2]])/4 - (G[0, u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (G[0, u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[0, (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]*H[0, u[3]])/4 - 
 (3*G[0, u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (3*G[0, u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (G[0, (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]*H[0, u[3]])/4 - 
 (G[(1 - u[1])^(-1), 1, u[3]^(-1), 1]*H[0, u[3]])/4 + 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 1, 1]*H[0, u[3]])/4 - 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), (1 - u[1])^(-1), 1]*
   H[0, u[3]])/4 + (G[u[1]^(-1), 0, u[3]^(-1), 1]*H[0, u[3]])/2 - 
 (G[u[1]^(-1), 0, (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[u[1]^(-1), u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 0, 1]*H[0, u[3]])/4 + 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), (1 - u[2])^(-1), 1]*
   H[0, u[3]])/4 - (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 
    (-1 + u[3])/(-1 + u[2] + u[3]), 1]*H[0, u[3]])/4 + 
 (G[u[2]^(-1), 0, u[3]^(-1), 1]*H[0, u[3]])/2 - 
 (G[u[2]^(-1), 0, (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[u[2]^(-1), u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (3*G[u[3]^(-1), 0, (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (3*G[u[3]^(-1), 0, (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[u[3]^(-1), u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[u[3]^(-1), u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (G[u[3]^(-1), u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[3]])/2 + 
 (G[u[3]^(-1), u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[3]])/2 - 
 (Gcal[0, (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[3]])/4 + 
 (Gcal[0, (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[3]])/4 - 
 (Gcal[0, (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[3]])/4 + 
 (Gcal[0, (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[3]])/4 + 
 (Gcal[0, (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[3]])/4 + 
 (Gcal[0, (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[3]])/4 - 
 (Gcal[0, u[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[3]])/4 - 
 (Gcal[0, u[1, 2, 3], u[3]^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[0, u[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[3]])/4 - 
 (Gcal[0, u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), 1]*H[0, u[3]])/4 - 
 (Gcal[0, v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[3]])/2 + 
 (Gcal[0, v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[3]])/2 + 
 (Gcal[0, v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[0, v[3, 2, 1], (1 - u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 2, 3], 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[1])^(-1), 0, v[1, 3, 2], 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[1])^(-1), (1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[3]])/2 - 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], 1, 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], u[3]^(-1), 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 0, 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], (1 - u[1])^(-1), 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 0, 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], (1 - u[1])^(-1), 1]*H[0, u[3]])/2 - 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 1, 3], 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[2])^(-1), 0, v[2, 3, 1], 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[2])^(-1), (1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[3]])/2 - 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], 0, 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], (-1 + u[3])/(-1 + u[2] + u[3]), 1]*
   H[0, u[3]])/4 - (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 0, 1]*H[0, u[3]])/4 - 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], (1 - u[2])^(-1), 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 0, 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], (1 - u[2])^(-1), 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 1, 2], 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[3])^(-1), 0, v[3, 2, 1], 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[3])^(-1), (1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, u[3]])/2 + 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1, 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], (1 - u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1, 1]*H[0, u[3]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], (1 - u[3])^(-1), 1]*H[0, u[3]])/4 - 
 (3*Gcal[v[1, 2, 3], 1, (1 - u[1])^(-1), 1]*H[0, u[3]])/4 - 
 (3*Gcal[v[1, 2, 3], (1 - u[1])^(-1), 1, 1]*H[0, u[3]])/4 + 
 (Gcal[v[1, 3, 2], 1, (1 - u[1])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[v[1, 3, 2], (1 - u[1])^(-1), 1, 1]*H[0, u[3]])/4 - 
 (Gcal[v[2, 1, 3], 1, (1 - u[2])^(-1), 1]*H[0, u[3]])/4 - 
 (Gcal[v[2, 1, 3], (1 - u[2])^(-1), 1, 1]*H[0, u[3]])/4 + 
 (3*Gcal[v[2, 3, 1], 1, (1 - u[2])^(-1), 1]*H[0, u[3]])/4 + 
 (3*Gcal[v[2, 3, 1], (1 - u[2])^(-1), 1, 1]*H[0, u[3]])/4 + 
 (Gcal[v[3, 1, 2], 1, (1 - u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[v[3, 1, 2], (1 - u[3])^(-1), 1, 1]*H[0, u[3]])/4 + 
 (Gcal[v[3, 2, 1], 1, (1 - u[3])^(-1), 1]*H[0, u[3]])/4 + 
 (Gcal[v[3, 2, 1], (1 - u[3])^(-1), 1, 1]*H[0, u[3]])/4 + 
 (5*Pi^2*H[0, u[1]]*H[0, u[3]])/24 + 
 (G[u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]]*H[0, u[3]])/4 + 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 1]*H[0, u[1]]*
   H[0, u[3]])/4 + (G[u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[0, u[1]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[2])^(-1), u[2, 3, 1], 1]*H[0, u[1]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, u[1]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, u[1]]*
   H[0, u[3]])/4 + (5*Pi^2*H[0, u[2]]*H[0, u[3]])/24 + 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 1]*H[0, u[2]]*
   H[0, u[3]])/4 + (G[u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]]*
   H[0, u[3]])/4 + (G[u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[0, u[2]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[1])^(-1), u[1, 2, 3], 1]*H[0, u[2]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, u[2]]*
   H[0, u[3]])/4 - (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, u[2]]*
   H[0, u[3]])/4 - (23*Pi^2*H[0, 0, u[1]])/24 + 
 (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, 0, u[1]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, 0, u[1]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, 0, u[1]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, 0, u[1]])/4 + 
 3*H[0, u[2]]*H[0, u[3]]*H[0, 0, u[1]] - (23*Pi^2*H[0, 0, u[2]])/24 + 
 (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1]*H[0, 0, u[2]])/4 + 
 (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, 0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 1, 2], 1]*H[0, 0, u[2]])/4 + 
 (Gcal[(1 - u[3])^(-1), v[3, 2, 1], 1]*H[0, 0, u[2]])/4 + 
 3*H[0, u[1]]*H[0, u[3]]*H[0, 0, u[2]] - (25*H[0, 0, u[1]]*H[0, 0, u[2]])/4 - 
 (23*Pi^2*H[0, 0, u[3]])/24 + (Gcal[(1 - u[1])^(-1), v[1, 2, 3], 1]*
   H[0, 0, u[3]])/4 + (Gcal[(1 - u[1])^(-1), v[1, 3, 2], 1]*H[0, 0, u[3]])/
  4 + (Gcal[(1 - u[2])^(-1), v[2, 1, 3], 1]*H[0, 0, u[3]])/4 + 
 (Gcal[(1 - u[2])^(-1), v[2, 3, 1], 1]*H[0, 0, u[3]])/4 + 
 3*H[0, u[1]]*H[0, u[2]]*H[0, 0, u[3]] - (25*H[0, 0, u[1]]*H[0, 0, u[3]])/4 - 
 (25*H[0, 0, u[2]]*H[0, 0, u[3]])/4 + (Pi^2*H[0, 1, u[1]])/12 + 
 (Pi^2*H[0, 1, u[2]])/12 - (Pi^2*H[0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/
  24 + (H[0, u[2]]*H[0, u[3]]*H[0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/4 + 
 (Pi^2*H[0, 1, u[1] + u[2]])/12 + 
 (H[0, u[1]]*H[0, u[2]]*H[0, 1, u[1] + u[2]])/2 + (Pi^2*H[0, 1, u[3]])/12 - 
 (Pi^2*H[0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/24 + 
 (H[0, u[1]]*H[0, u[2]]*H[0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/4 + 
 (Pi^2*H[0, 1, u[1] + u[3]])/12 + 
 (H[0, u[1]]*H[0, u[3]]*H[0, 1, u[1] + u[3]])/2 - 
 (Pi^2*H[0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/24 + 
 (H[0, u[1]]*H[0, u[3]]*H[0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/4 + 
 (Pi^2*H[0, 1, u[2] + u[3]])/12 + 
 (H[0, u[2]]*H[0, u[3]]*H[0, 1, u[2] + u[3]])/2 - (Pi^2*H[1, 0, u[1]])/3 - 
 (G[0, (u[1] + u[2])^(-1), 1]*H[1, 0, u[1]])/2 - 
 (G[0, (u[1] + u[3])^(-1), 1]*H[1, 0, u[1]])/2 + 
 (G[u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[1, 0, u[1]])/4 + 
 (G[u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[1, 0, u[1]])/4 + 
 (G[u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[1, 0, u[1]])/4 + 
 (G[(1 - u[3])^(-1), (-1 + u[1])/(-1 + u[1] + u[3]), 1]*H[1, 0, u[1]])/4 + 
 (G[u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[1, 0, u[1]])/4 - 
 (Gcal[(1 - u[3])^(-1), u[3, 1, 2], 1]*H[1, 0, u[1]])/4 + 
 (3*H[0, u[2]]*H[0, u[3]]*H[1, 0, u[1]])/4 - (3*H[0, 0, u[2]]*H[1, 0, u[1]])/
  4 - (3*H[0, 0, u[3]]*H[1, 0, u[1]])/4 + 
 (H[0, 1, (-1 + u[1] + u[3])/(-1 + u[1])]*H[1, 0, u[1]])/4 - 
 (Pi^2*H[1, 0, u[2]])/3 - (G[0, (u[1] + u[2])^(-1), 1]*H[1, 0, u[2]])/2 - 
 (G[0, (u[2] + u[3])^(-1), 1]*H[1, 0, u[2]])/2 + 
 (G[(1 - u[1])^(-1), (-1 + u[2])/(-1 + u[1] + u[2]), 1]*H[1, 0, u[2]])/4 + 
 (G[u[1]^(-1), (u[1] + u[2])^(-1), 1]*H[1, 0, u[2]])/4 + 
 (G[u[2]^(-1), (u[1] + u[2])^(-1), 1]*H[1, 0, u[2]])/4 + 
 (G[u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[1, 0, u[2]])/4 + 
 (G[u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[1, 0, u[2]])/4 - 
 (Gcal[(1 - u[1])^(-1), u[1, 2, 3], 1]*H[1, 0, u[2]])/4 + 
 (3*H[0, u[1]]*H[0, u[3]]*H[1, 0, u[2]])/4 - (3*H[0, 0, u[1]]*H[1, 0, u[2]])/
  4 - (3*H[0, 0, u[3]]*H[1, 0, u[2]])/4 + 
 (H[0, 1, (-1 + u[1] + u[2])/(-1 + u[2])]*H[1, 0, u[2]])/4 - 
 (H[1, 0, u[1]]*H[1, 0, u[2]])/4 - (Pi^2*H[1, 0, u[3]])/3 - 
 (G[0, (u[1] + u[3])^(-1), 1]*H[1, 0, u[3]])/2 - 
 (G[0, (u[2] + u[3])^(-1), 1]*H[1, 0, u[3]])/2 + 
 (G[u[1]^(-1), (u[1] + u[3])^(-1), 1]*H[1, 0, u[3]])/4 + 
 (G[(1 - u[2])^(-1), (-1 + u[3])/(-1 + u[2] + u[3]), 1]*H[1, 0, u[3]])/4 + 
 (G[u[2]^(-1), (u[2] + u[3])^(-1), 1]*H[1, 0, u[3]])/4 + 
 (G[u[3]^(-1), (u[1] + u[3])^(-1), 1]*H[1, 0, u[3]])/4 + 
 (G[u[3]^(-1), (u[2] + u[3])^(-1), 1]*H[1, 0, u[3]])/4 - 
 (Gcal[(1 - u[2])^(-1), u[2, 3, 1], 1]*H[1, 0, u[3]])/4 + 
 (3*H[0, u[1]]*H[0, u[2]]*H[1, 0, u[3]])/4 - (3*H[0, 0, u[1]]*H[1, 0, u[3]])/
  4 - (3*H[0, 0, u[2]]*H[1, 0, u[3]])/4 + 
 (H[0, 1, (-1 + u[2] + u[3])/(-1 + u[3])]*H[1, 0, u[3]])/4 - 
 (H[1, 0, u[1]]*H[1, 0, u[3]])/4 - (H[1, 0, u[2]]*H[1, 0, u[3]])/4 + 
 (Pi^2*H[1, 1, u[1]])/24 + (Pi^2*H[1, 1, u[2]])/24 + 
 (Pi^2*H[1, 1, u[3]])/24 + (H[0, u[2]]*H[0, 0, 0, u[1]])/2 + 
 (H[0, u[3]]*H[0, 0, 0, u[2]])/2 + (H[0, u[1]]*H[0, 0, 0, u[3]])/2 - 
 (H[0, u[2]]*H[0, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/2 - 
 (H[0, u[3]]*H[0, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/2 - 
 H[0, u[1]]*H[0, 0, 1, u[1] + u[2]] - H[0, u[2]]*H[0, 0, 1, u[1] + u[2]] - 
 (H[0, u[1]]*H[0, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/2 - 
 (H[0, u[2]]*H[0, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/2 - 
 H[0, u[1]]*H[0, 0, 1, u[1] + u[3]] - H[0, u[3]]*H[0, 0, 1, u[1] + u[3]] - 
 (H[0, u[1]]*H[0, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/2 - 
 (H[0, u[3]]*H[0, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/2 - 
 H[0, u[2]]*H[0, 0, 1, u[2] + u[3]] - H[0, u[3]]*H[0, 0, 1, u[2] + u[3]] - 
 (H[0, u[2]]*H[0, 1, 0, u[1]])/2 - (H[0, u[3]]*H[0, 1, 0, u[2]])/2 - 
 (H[0, u[1]]*H[0, 1, 0, u[3]])/2 + 
 (H[0, u[2]]*H[0, 1, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/4 - 
 (H[0, u[3]]*H[0, 1, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/4 + 
 (H[0, u[1]]*H[0, 1, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/4 - 
 (H[0, u[2]]*H[0, 1, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/4 - 
 (H[0, u[1]]*H[0, 1, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/4 + 
 (H[0, u[3]]*H[0, 1, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/4 + 
 (H[0, u[2]]*H[1, 0, 0, u[1]])/2 - (H[0, u[3]]*H[1, 0, 0, u[1]])/2 - 
 (H[0, u[1]]*H[1, 0, 0, u[2]])/2 + (H[0, u[3]]*H[1, 0, 0, u[2]])/2 + 
 (H[0, u[1]]*H[1, 0, 0, u[3]])/2 - (H[0, u[2]]*H[1, 0, 0, u[3]])/2 - 
 (H[0, u[3]]*H[1, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/4 - 
 (H[0, u[2]]*H[1, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/4 - 
 (H[0, u[1]]*H[1, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/4 - 
 7*H[0, 0, 0, 0, u[1]] - 7*H[0, 0, 0, 0, u[2]] - 7*H[0, 0, 0, 0, u[3]] + 
 (3*H[0, 0, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])])/2 + 
 3*H[0, 0, 0, 1, u[1] + u[2]] + 
 (3*H[0, 0, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])])/2 + 
 3*H[0, 0, 0, 1, u[1] + u[3]] + 
 (3*H[0, 0, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])])/2 + 
 3*H[0, 0, 0, 1, u[2] + u[3]] + (9*H[0, 0, 1, 0, u[1]])/4 + 
 (9*H[0, 0, 1, 0, u[2]])/4 + (9*H[0, 0, 1, 0, u[3]])/4 - 
 H[0, 1, 0, 0, u[1]]/2 - H[0, 1, 0, 0, u[2]]/2 - H[0, 1, 0, 0, u[3]]/2 + 
 H[0, 1, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])]/2 + 
 H[0, 1, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])]/2 + 
 H[0, 1, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])]/2 + H[0, 1, 1, 0, u[1]] + 
 H[0, 1, 1, 0, u[2]] + H[0, 1, 1, 0, u[3]] - 
 H[0, 1, 1, 1, (-1 + u[1] + u[2])/(-1 + u[2])]/4 - 
 H[0, 1, 1, 1, (-1 + u[1] + u[3])/(-1 + u[1])]/4 - 
 H[0, 1, 1, 1, (-1 + u[2] + u[3])/(-1 + u[3])]/4 + 
 H[1, 0, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])] + 
 H[1, 0, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])] + 
 H[1, 0, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])] + 2*H[1, 0, 1, 0, u[1]] + 
 2*H[1, 0, 1, 0, u[2]] + 2*H[1, 0, 1, 0, u[3]] + 
 H[1, 1, 0, 1, (-1 + u[1] + u[2])/(-1 + u[2])]/4 + 
 H[1, 1, 0, 1, (-1 + u[1] + u[3])/(-1 + u[1])]/4 + 
 H[1, 1, 0, 1, (-1 + u[2] + u[3])/(-1 + u[3])]/4 + H[1, 1, 1, 0, u[1]]/2 + 
 H[1, 1, 1, 0, u[2]]/2 + H[1, 1, 1, 0, u[3]]/2 - 
 (Pi^2*H[0, u[3]]*Hcal[1, u[1, 2, 3]^(-1)])/24 - 
 (Pi^2*H[0, u[1]]*Hcal[1, u[2, 3, 1]^(-1)])/24 - 
 (Pi^2*H[0, u[2]]*Hcal[1, u[3, 1, 2]^(-1)])/24 + 
 (Pi^2*H[0, u[2]]*Hcal[1, v[1, 2, 3]^(-1)])/8 - 
 (Pi^2*H[0, u[3]]*Hcal[1, v[1, 2, 3]^(-1)])/8 + 
 (Pi^2*H[0, u[2]]*Hcal[1, v[1, 3, 2]^(-1)])/24 - 
 (Pi^2*H[0, u[3]]*Hcal[1, v[1, 3, 2]^(-1)])/24 - 
 (Pi^2*H[0, u[1]]*Hcal[1, v[2, 1, 3]^(-1)])/24 + 
 (Pi^2*H[0, u[3]]*Hcal[1, v[2, 1, 3]^(-1)])/24 - 
 (Pi^2*H[0, u[1]]*Hcal[1, v[2, 3, 1]^(-1)])/8 + 
 (Pi^2*H[0, u[3]]*Hcal[1, v[2, 3, 1]^(-1)])/8 + 
 (Pi^2*H[0, u[1]]*Hcal[1, v[3, 1, 2]^(-1)])/8 - 
 (Pi^2*H[0, u[2]]*Hcal[1, v[3, 1, 2]^(-1)])/8 + 
 (Pi^2*H[0, u[1]]*Hcal[1, v[3, 2, 1]^(-1)])/24 - 
 (Pi^2*H[0, u[2]]*Hcal[1, v[3, 2, 1]^(-1)])/24 + 
 (Pi^2*Hcal[0, 1, u[1, 2, 3]^(-1)])/24 - 
 (H[0, u[2]]*H[0, u[3]]*Hcal[0, 1, u[1, 2, 3]^(-1)])/4 - 
 (H[1, 0, u[2]]*Hcal[0, 1, u[1, 2, 3]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, u[2, 3, 1]^(-1)])/24 - 
 (H[0, u[1]]*H[0, u[3]]*Hcal[0, 1, u[2, 3, 1]^(-1)])/4 - 
 (H[1, 0, u[3]]*Hcal[0, 1, u[2, 3, 1]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, u[3, 1, 2]^(-1)])/24 - 
 (H[0, u[1]]*H[0, u[2]]*Hcal[0, 1, u[3, 1, 2]^(-1)])/4 - 
 (H[1, 0, u[1]]*Hcal[0, 1, u[3, 1, 2]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[1, 2, 3]^(-1)])/6 - 
 (H[0, u[2]]*H[0, u[3]]*Hcal[0, 1, v[1, 2, 3]^(-1)])/4 + 
 (H[0, 0, u[2]]*Hcal[0, 1, v[1, 2, 3]^(-1)])/4 + 
 (H[0, 0, u[3]]*Hcal[0, 1, v[1, 2, 3]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[1, 3, 2]^(-1)])/6 - 
 (H[0, u[2]]*H[0, u[3]]*Hcal[0, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, 0, u[2]]*Hcal[0, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, 0, u[3]]*Hcal[0, 1, v[1, 3, 2]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[2, 1, 3]^(-1)])/6 - 
 (H[0, u[1]]*H[0, u[3]]*Hcal[0, 1, v[2, 1, 3]^(-1)])/4 + 
 (H[0, 0, u[1]]*Hcal[0, 1, v[2, 1, 3]^(-1)])/4 + 
 (H[0, 0, u[3]]*Hcal[0, 1, v[2, 1, 3]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[2, 3, 1]^(-1)])/6 - 
 (H[0, u[1]]*H[0, u[3]]*Hcal[0, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, 0, u[1]]*Hcal[0, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, 0, u[3]]*Hcal[0, 1, v[2, 3, 1]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[3, 1, 2]^(-1)])/6 - 
 (H[0, u[1]]*H[0, u[2]]*Hcal[0, 1, v[3, 1, 2]^(-1)])/4 + 
 (H[0, 0, u[1]]*Hcal[0, 1, v[3, 1, 2]^(-1)])/4 + 
 (H[0, 0, u[2]]*Hcal[0, 1, v[3, 1, 2]^(-1)])/4 + 
 (Pi^2*Hcal[0, 1, v[3, 2, 1]^(-1)])/6 - 
 (H[0, u[1]]*H[0, u[2]]*Hcal[0, 1, v[3, 2, 1]^(-1)])/4 + 
 (H[0, 0, u[1]]*Hcal[0, 1, v[3, 2, 1]^(-1)])/4 + 
 (H[0, 0, u[2]]*Hcal[0, 1, v[3, 2, 1]^(-1)])/4 + 
 (11*Pi^2*Hcal[1, 1, v[1, 2, 3]^(-1)])/24 - 
 (H[0, u[2]]*H[0, u[3]]*Hcal[1, 1, v[1, 2, 3]^(-1)])/2 + 
 (H[0, 0, u[2]]*Hcal[1, 1, v[1, 2, 3]^(-1)])/2 + 
 (H[0, 0, u[3]]*Hcal[1, 1, v[1, 2, 3]^(-1)])/2 - 
 (Pi^2*Hcal[1, 1, v[1, 3, 2]^(-1)])/24 - (Pi^2*Hcal[1, 1, v[2, 1, 3]^(-1)])/
  24 + (11*Pi^2*Hcal[1, 1, v[2, 3, 1]^(-1)])/24 - 
 (H[0, u[1]]*H[0, u[3]]*Hcal[1, 1, v[2, 3, 1]^(-1)])/2 + 
 (H[0, 0, u[1]]*Hcal[1, 1, v[2, 3, 1]^(-1)])/2 + 
 (H[0, 0, u[3]]*Hcal[1, 1, v[2, 3, 1]^(-1)])/2 + 
 (11*Pi^2*Hcal[1, 1, v[3, 1, 2]^(-1)])/24 - 
 (H[0, u[1]]*H[0, u[2]]*Hcal[1, 1, v[3, 1, 2]^(-1)])/2 + 
 (H[0, 0, u[1]]*Hcal[1, 1, v[3, 1, 2]^(-1)])/2 + 
 (H[0, 0, u[2]]*Hcal[1, 1, v[3, 1, 2]^(-1)])/2 - 
 (Pi^2*Hcal[1, 1, v[3, 2, 1]^(-1)])/24 + 
 (H[0, u[2]]*Hcal[0, 0, 1, u[1, 2, 3]^(-1)])/2 + 
 (H[0, u[3]]*Hcal[0, 0, 1, u[1, 2, 3]^(-1)])/2 + 
 (H[0, u[1]]*Hcal[0, 0, 1, u[2, 3, 1]^(-1)])/2 + 
 (H[0, u[3]]*Hcal[0, 0, 1, u[2, 3, 1]^(-1)])/2 + 
 (H[0, u[1]]*Hcal[0, 0, 1, u[3, 1, 2]^(-1)])/2 + 
 (H[0, u[2]]*Hcal[0, 0, 1, u[3, 1, 2]^(-1)])/2 + 
 (H[0, u[3]]*Hcal[0, 1, 1, u[1, 2, 3]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[0, 1, 1, u[2, 3, 1]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[0, 1, 1, u[3, 1, 2]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[0, 1, 1, v[1, 2, 3]^(-1)])/4 - 
 (H[0, u[3]]*Hcal[0, 1, 1, v[1, 2, 3]^(-1)])/4 - 
 (H[0, u[2]]*Hcal[0, 1, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, u[3]]*Hcal[0, 1, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[0, 1, 1, v[2, 1, 3]^(-1)])/4 - 
 (H[0, u[3]]*Hcal[0, 1, 1, v[2, 1, 3]^(-1)])/4 - 
 (H[0, u[1]]*Hcal[0, 1, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, u[3]]*Hcal[0, 1, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[0, 1, 1, v[3, 1, 2]^(-1)])/4 - 
 (H[0, u[2]]*Hcal[0, 1, 1, v[3, 1, 2]^(-1)])/4 - 
 (H[0, u[1]]*Hcal[0, 1, 1, v[3, 2, 1]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[0, 1, 1, v[3, 2, 1]^(-1)])/4 + 
 (H[0, u[3]]*Hcal[1, 0, 1, u[1, 2, 3]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[1, 0, 1, u[2, 3, 1]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[1, 0, 1, u[3, 1, 2]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[1, 0, 1, v[1, 2, 3]^(-1)])/4 - 
 (H[0, u[3]]*Hcal[1, 0, 1, v[1, 2, 3]^(-1)])/4 - 
 (H[0, u[2]]*Hcal[1, 0, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, u[3]]*Hcal[1, 0, 1, v[1, 3, 2]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[1, 0, 1, v[2, 1, 3]^(-1)])/4 - 
 (H[0, u[3]]*Hcal[1, 0, 1, v[2, 1, 3]^(-1)])/4 - 
 (H[0, u[1]]*Hcal[1, 0, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, u[3]]*Hcal[1, 0, 1, v[2, 3, 1]^(-1)])/4 + 
 (H[0, u[1]]*Hcal[1, 0, 1, v[3, 1, 2]^(-1)])/4 - 
 (H[0, u[2]]*Hcal[1, 0, 1, v[3, 1, 2]^(-1)])/4 - 
 (H[0, u[1]]*Hcal[1, 0, 1, v[3, 2, 1]^(-1)])/4 + 
 (H[0, u[2]]*Hcal[1, 0, 1, v[3, 2, 1]^(-1)])/4 + 
 H[0, u[2]]*Hcal[1, 1, 1, v[1, 2, 3]^(-1)] - 
 H[0, u[3]]*Hcal[1, 1, 1, v[1, 2, 3]^(-1)] - 
 H[0, u[1]]*Hcal[1, 1, 1, v[2, 3, 1]^(-1)] + 
 H[0, u[3]]*Hcal[1, 1, 1, v[2, 3, 1]^(-1)] + 
 H[0, u[1]]*Hcal[1, 1, 1, v[3, 1, 2]^(-1)] - 
 H[0, u[2]]*Hcal[1, 1, 1, v[3, 1, 2]^(-1)] - 
 (3*Hcal[0, 0, 0, 1, u[1, 2, 3]^(-1)])/2 - 
 (3*Hcal[0, 0, 0, 1, u[2, 3, 1]^(-1)])/2 - 
 (3*Hcal[0, 0, 0, 1, u[3, 1, 2]^(-1)])/2 - 
 3*Hcal[0, 0, 0, 1, v[1, 3, 2]^(-1)] - 3*Hcal[0, 0, 0, 1, v[2, 1, 3]^(-1)] - 
 3*Hcal[0, 0, 0, 1, v[3, 2, 1]^(-1)] - Hcal[0, 0, 1, 1, u[1, 2, 3]^(-1)]/2 - 
 Hcal[0, 0, 1, 1, u[2, 3, 1]^(-1)]/2 - Hcal[0, 0, 1, 1, u[3, 1, 2]^(-1)]/2 - 
 Hcal[0, 1, 0, 1, u[1, 2, 3]^(-1)]/2 - Hcal[0, 1, 0, 1, u[2, 3, 1]^(-1)]/2 - 
 Hcal[0, 1, 0, 1, u[3, 1, 2]^(-1)]/2 + Hcal[0, 1, 1, 1, v[1, 2, 3]^(-1)]/4 + 
 Hcal[0, 1, 1, 1, v[1, 3, 2]^(-1)]/4 + Hcal[0, 1, 1, 1, v[2, 1, 3]^(-1)]/4 + 
 Hcal[0, 1, 1, 1, v[2, 3, 1]^(-1)]/4 + Hcal[0, 1, 1, 1, v[3, 1, 2]^(-1)]/4 + 
 Hcal[0, 1, 1, 1, v[3, 2, 1]^(-1)]/4 - Hcal[1, 0, 0, 1, u[1, 2, 3]^(-1)]/2 - 
 Hcal[1, 0, 0, 1, u[2, 3, 1]^(-1)]/2 - Hcal[1, 0, 0, 1, u[3, 1, 2]^(-1)]/2 + 
 Hcal[1, 0, 1, 1, v[1, 2, 3]^(-1)]/4 + Hcal[1, 0, 1, 1, v[1, 3, 2]^(-1)]/4 + 
 Hcal[1, 0, 1, 1, v[2, 1, 3]^(-1)]/4 + Hcal[1, 0, 1, 1, v[2, 3, 1]^(-1)]/4 + 
 Hcal[1, 0, 1, 1, v[3, 1, 2]^(-1)]/4 + Hcal[1, 0, 1, 1, v[3, 2, 1]^(-1)]/4 + 
 Hcal[1, 1, 0, 1, v[1, 2, 3]^(-1)]/4 + Hcal[1, 1, 0, 1, v[1, 3, 2]^(-1)]/4 + 
 Hcal[1, 1, 0, 1, v[2, 1, 3]^(-1)]/4 + Hcal[1, 1, 0, 1, v[2, 3, 1]^(-1)]/4 + 
 Hcal[1, 1, 0, 1, v[3, 1, 2]^(-1)]/4 + Hcal[1, 1, 0, 1, v[3, 2, 1]^(-1)]/4 + 
 (3*Hcal[1, 1, 1, 1, v[1, 2, 3]^(-1)])/2 + 
 (3*Hcal[1, 1, 1, 1, v[2, 3, 1]^(-1)])/2 + 
 (3*Hcal[1, 1, 1, 1, v[3, 1, 2]^(-1)])/2 + H[0, u[1]]*Zeta[3] + 
 H[0, u[2]]*Zeta[3] + H[0, u[3]]*Zeta[3] + (5*H[1, u[1]]*Zeta[3])/2 + 
 (5*H[1, u[2]]*Zeta[3])/2 + (5*H[1, u[3]]*Zeta[3])/2 + 
 (Hcal[1, u[1, 2, 3]^(-1)]*Zeta[3])/2 + (Hcal[1, u[2, 3, 1]^(-1)]*Zeta[3])/
  2 + (Hcal[1, u[3, 1, 2]^(-1)]*Zeta[3])/2 + 
 (Hcal[1, v[1, 2, 3]^(-1)]*Zeta[3])/4 + (Hcal[1, v[1, 3, 2]^(-1)]*Zeta[3])/
  4 + (Hcal[1, v[2, 1, 3]^(-1)]*Zeta[3])/4 + 
 (Hcal[1, v[2, 3, 1]^(-1)]*Zeta[3])/4 + (Hcal[1, v[3, 1, 2]^(-1)]*Zeta[3])/
  4 + (Hcal[1, v[3, 2, 1]^(-1)]*Zeta[3])/4

